Potential for modulation of the hydrophobic effect inside chaperonins

Despite the spontaneity of some in vitro protein folding reactions, native folding in vivo often requires the participation of barrel-shaped multimeric complexes known as chaperonins. Although it has long been known that chaperonin substrates fold upon sequestration inside the chaperonin barrel, the precise mechanism by which confinement within this space facilitates folding remains unknown. In this study, we examine the possibility that the chaperonin mediates a favorable reorganization of the solvent for the folding reaction. We begin by discussing the effect of electrostatic charge on solvent-mediated hydrophobic forces in an aqueous environment. Based on these initial physical arguments, we construct a simple, phenomenological theory for the thermodynamics of density and hydrogen bond order fluctuations in liquid water. Within the framework of this model, we investigate the effect of confinement within a chaperonin-like cavity on the configurational free energy of water by calculating solvent free energies for cavities corresponding to the different conformational states in the ATP- driven catalytic cycle of the prokaryotic chaperonin GroEL. Our findings suggest that one function of chaperonins may be to trap unfolded proteins and subsequently expose them to a micro-environment in which the hydrophobic effect, a crucial thermodynamic driving force for folding, is enhanced.

==> 200.txt <==
0 21.5443469003188
0.005 20.578112001883
0.01 19.6754504091108
0.015 18.8309049566265
0.02 18.039591713232
0.025 17.2971292144432
0.03 16.5995776817299
0.035 15.943386649684
0.04 15.325349697675
0.045 14.7425652055474
0.05 14.1924022343135
0.055 13.6724707809759
0.06 13.1805957781448
0.065 12.7147943091782
0.07 12.2732555922665
0.075 11.8543233554633
0.08 11.4564802817425
0.085 11.0783342508197
0.09 10.7186061443983
0.095 10.3761190150469
0.1 10.0497884471846
0.105 9.73861396254837
0.11 9.44167134276711
0.115 9.15810575888198
0.12 8.88712561231584
0.125 8.62799700432503
0.13 8.38003876169417
0.135 8.14261795564348
0.14 7.91514585884107
0.145 7.69707429224372
0.15 7.48789231939342
0.155 7.28712325090852
0.16 7.09432192634435
0.165 6.90907224445479
0.17 6.73098491624625
0.175 6.55969541814739
0.18 6.39486212518232
0.185 6.23616460628045
0.19 6.08330206582695
0.195 5.93599191728987
0.2 5.79396847628458
0.205 5.65698176178105
0.21 5.52479639534692
0.215 5.39719058936958
0.22 5.27395521613135
0.225 5.15489295043673
0.23 5.0398174792247
0.235 4.92855277225088
0.24 4.82093240850588
0.245 4.71679895355445
0.25 4.61600338344312
0.255 4.51840455123798
0.26 4.42386869262516
0.265 4.33226896733901
0.27 4.24348503348088
0.275 4.15740265206021
0.28 4.07391331932993
0.285 3.99291392470619
0.29 3.91430643225752
0.295 3.8379975839258
0.3 3.76389862280074
0.305 3.69192503491412
0.31 3.62199630815069
0.315 3.55403570699117
0.32 3.48797006191023
0.325 3.42372957234969
0.33 3.36124762227626
0.335 3.3004606074133
0.34 3.24130777330976
0.345 3.18373106347649
0.35 3.1276749768806
0.355 3.07308643414487
0.36 3.01991465184966
0.365 2.96811102438127
0.37 2.91762901281355
0.375 2.8684240403482
0.38 2.82045339387508
0.385 2.77367613124652
0.39 2.72805299388973
0.395 2.6835463244089
0.4 2.64011998885411
0.405 2.59773930335737
0.41 2.55637096485752
0.415 2.51598298565581
0.42 2.47654463156174
0.425 2.438026363406
0.43 2.40039978171254
0.435 2.36363757433634
0.44 2.32771346688645
0.445 2.2926021757664
0.45 2.25827936367519
0.455 2.22472159742251
0.46 2.19190630792189
0.465 2.15981175223393
0.47 2.12841697754062
0.475 2.09770178693926
0.48 2.0676467069516
0.485 2.03823295665069
0.49 2.00944241831404
0.495 1.98125760951735
0.5 1.95366165658879
0.505 1.92663826934819
0.51 1.90017171706098
0.515 1.87424680554014
0.52 1.84884885533431
0.525 1.82396368094334
0.53 1.79957757100648
0.535 1.77567726941135
0.54 1.75224995727544
0.545 1.72928323575397
0.55 1.70676510963139
0.555 1.68468397165589
0.56 1.66302858757857
0.565 1.6417880818615
0.57 1.62095192402055
0.575 1.60050991557103
0.58 1.58045217754591
0.585 1.5607691385581
0.59 1.54145152337988
0.595 1.52249034201399
0.6 1.50387687923237
0.605 1.48560268455978
0.61 1.46765956268088
0.615 1.45003956425038
0.62 1.432734977087
0.625 1.41573831773308
0.63 1.39904232336259
0.635 1.38263994402116
0.64 1.36652433518264
0.645 1.35068885060764
0.65 1.33512703548993
0.655 1.31983261987773
0.66 1.30479951235721
0.665 1.29002179398633
0.67 1.27549371246789
0.675 1.26120967655086
0.68 1.24716425065002
0.685 1.23335214967406
0.69 1.21976823405314
0.695 1.20640750495701
0.7 1.19326509969547
0.705 1.18033628729327
0.71 1.1676164642319
0.715 1.15510115035109
0.72 1.14278598490333
0.725 1.13066672275474
0.73 1.11873923072627
0.735 1.10699948406928
0.74 1.09544356306985
0.745 1.08406764977651
0.75 1.07286802484636
0.755 1.06184106450457
0.76 1.0509832376127
0.765 1.04029110284146
0.77 1.02976130594357
0.775 1.01939057712281
0.78 1.00917572849527
0.785 0.999113651639228
0.79 0.989201315230134
0.795 0.979435762757261
0.8 0.96981411031889
0.805 0.960333544492925
0.81 0.950991320280015
0.815 0.941784759116356
0.82 0.93271124695352
0.825 0.923768232402707
0.83 0.914953224940979
0.835 0.906263793177126
0.84 0.897697563174888
0.845 0.889252216831403
0.85 0.880925490308786
0.855 0.872715172516874
0.86 0.864619103645237
0.865 0.856635173742631
0.87 0.848761321342148
0.875 0.840995532130394
0.88 0.833335837659096
0.885 0.825780314097583
0.89 0.818327081024685
0.895 0.810974300258617
0.9 0.803720174723502
0.905 0.796562947351217
0.91 0.789500900017317
0.915 0.782532352509828
0.92 0.775655661529761
0.925 0.76886921972223
0.93 0.76217145473711
0.935 0.755560828318211
0.94 0.74903583541998
0.945 0.742595003350792
0.95 0.736236890941909
0.955 0.729960087741236
0.96 0.723763213231038
0.965 0.717644916068792
0.97 0.711603873350423
0.975 0.705638789895132
0.98 0.699748397551141
0.985 0.693931454521623
0.99 0.688186744710169
0.995 0.68251307708514


==> 400.txt <==
0 34.1995189335339
0.005 32.2839402725425
0.01 30.5249100695218
0.015 28.9058233405656
0.02 27.4122197089377
0.025 26.0314594090814
0.03 24.7524549908331
0.035 23.5654480429374
0.04 22.461822505075
0.045 21.4339478731069
0.05 20.4750469496689
0.055 19.5790838449888
0.06 18.7406687602072
0.065 17.9549767395133
0.07 17.2176780971918
0.075 16.524878640925
0.08 15.8730681460638
0.085 15.2590758044995
0.09 14.6800315896737
0.095 14.1333326566058
0.1 13.6166140407464
0.105 13.1277230383884
0.11 12.6646967493178
0.115 12.2257423433665
0.12 11.8092196797233
0.125 11.4136259637918
0.13 11.0375821731128
0.135 10.6798210230222
0.14 10.3391762756234
0.145 10.0145732234033
0.15 9.70502020227596
0.155 9.40960100872618
0.16 9.12746811263603
0.165 8.85783657178368
0.17 8.59997856632009
0.175 8.35321848207486
0.18 8.11692848059843
0.185 7.89052450164068
0.19 7.67346265048668
0.195 7.46523592838012
0.2 7.26537126929629
0.205 7.07342685069374
0.21 6.88898964967176
0.215 6.7116732192697
0.22 6.54111566253304
0.225 6.37697778449754
0.23 6.21894140445593
0.235 6.06670781281416
0.24 5.91999635855192
0.245 5.7785431548056
0.25 5.64209989141814
0.255 5.5104327444714
0.26 5.38332137385339
0.265 5.26055800083036
0.27 5.14194655840875
0.275 5.02730190799579
0.28 4.91644911651148
0.285 4.80922278867861
0.29 4.70546644972935
0.295 4.60503197422429
0.3 4.50777905708879
0.305 4.41357472333772
0.31 4.32229287328829
0.315 4.23381386035513
0.32 4.14802409878711
0.325 4.06481569894332
0.33 3.98408612792069
0.335 3.9057378935392
0.34 3.82967824986511
0.345 3.75581892261101
0.35 3.68407585289387
0.355 3.6143689579618
0.36 3.54662190761732
0.365 3.48076191517129
0.37 3.41671954185813
0.375 3.35442851373076
0.38 3.29382555013333
0.385 3.23485020292271
0.39 3.17744470567574
0.395 3.12155383217954
0.4 3.06712476355774
0.405 3.01410696343522
0.41 2.96245206059058
0.415 2.91211373858724
0.42 2.86304763191303
0.425 2.81521122819317
0.43 2.76856377607417
0.435 2.72306619840591
0.44 2.67868101037644
0.445 2.6353722422792
0.45 2.59310536661551
0.455 2.5518472292565
0.46 2.51156598440796
0.465 2.47223103314014
0.47 2.43381296526077
0.475 2.39628350432505
0.48 2.35961545559074
0.485 2.32378265673941
0.49 2.28875993119698
0.495 2.25452304389827
0.5 2.22104865935014
0.505 2.18831430185792
0.51 2.15629831778841
0.515 2.12497983975126
0.52 2.09433875258791
0.525 2.06435566106475
0.53 2.03501185917353
0.535 2.00628930094823
0.54 1.97817057271352
0.545 1.95063886668497
0.55 1.92367795584635
0.555 1.89727217003391
0.56 1.87140637316176
0.565 1.84606594152661
0.57 1.82123674313382
0.575 1.79690511799002
0.58 1.77305785931127
0.585 1.7496821955982
0.59 1.72676577353286
0.595 1.70429664165454
0.6 1.68226323477414
0.605 1.66065435908929
0.61 1.63945917796433
0.615 1.61866719834151
0.62 1.59826825775157
0.625 1.57825251189358
0.63 1.55861042275589
0.635 1.53933274725122
0.64 1.52041052634079
0.645 1.50183507462341
0.65 1.48359797036711
0.655 1.46569104596185
0.66 1.44810637877312
0.665 1.43083628237735
0.67 1.41387329816092
0.675 1.39721018726576
0.68 1.38083992286522
0.685 1.36475568275482
0.69 1.34895084224333
0.695 1.33341896733031
0.7 1.31815380815701
0.705 1.30314929271823
0.71 1.28839952082323
0.715 1.27389875829456
0.72 1.25964143139408
0.725 1.24562212146619
0.73 1.23183555978847
0.735 1.21827662262077
0.74 1.20494032644395
0.745 1.19182182338009
0.75 1.17891639678615
0.755 1.16621945701392
0.76 1.15372653732874
0.765 1.14143328998056
0.77 1.12933548242069
0.775 1.11742899365817
0.78 1.10570981074983
0.785 1.09417402541862
0.79 1.08281783079469
0.795 1.07163751827424
0.8 1.0606294744914
0.805 1.04979017839827
0.81 1.03911619844903
0.815 1.02860418988362
0.82 1.01825089210719
0.825 1.00805312616137
0.83 0.998007792283764
0.835 0.988111867552117
0.84 0.978362403609835
0.845 0.968756524469682
0.85 0.959291424392576
0.855 0.949964365838556
0.86 0.940772677487159
0.865 0.931713752324502
0.87 0.922785045794524
0.875 0.913984074011949
0.88 0.905308412034609
0.885 0.896755692192899
0.89 0.888323602474207
0.895 0.880009884960264
0.9 0.871812334315439
0.905 0.863728796324098
0.91 0.855757166475202
0.915 0.847895388592423
0.92 0.840141453508096
0.925 0.832493397779436
0.93 0.824949302445455
0.935 0.817507291823142
0.94 0.810165532341473
0.945 0.802922231411911
0.95 0.795775636334088
0.955 0.788724033235436
0.96 0.781765746043545
0.965 0.774899135490128
0.97 0.768122598145458
0.975 0.761434565482243
0.98 0.754833502967895
0.985 0.748317909184223
0.99 0.741886314973619
0.995 0.735537282610801

